Backward-angle electroproduction of $\eta'$ mesons off protons at $W=2.13~\text{GeV}$ and $Q^{2}=0.46~\left(\text{GeV}/c\right)^{2}$

The electroproduction of $\eta '$ mesons from a $\mathrm{^{1}H}$ target at $W=2.13~\text{GeV}$, $Q^{2} = 0.46~\left( \text{GeV}/c\right)^{2}$ and $\cos \theta^{\text{CM}}_{\gamma^{*}\eta'} \approx -1$ has been experimentally measured. The differential cross section of virtual-photoproduction has been obtained as $4.4 \pm 0.8 ~\left( \text{stat.} \right) \pm 0.4 ~\left( \text{sys.} \right)~ \text{nb/sr}$ in the One-Photon-Exchange Approximation. This value is one-sixth of that of real-photoproduction at backward angles. A comparison with newly-developed isobar model calculations not only shows validity of the theoretical framewark employed, but also imposes new constrains on coupling strength between the $\eta'p$ final state and nucleon resonances.

==> memo.txt <==
T. Akiyama (1), P. Byd\v{z}ovsk\'{y} (2), T. Gogami (3), K. Itabashi (4), S. Nagao (5,6), S. N. Nakamura (1,5,6), K. Okuyama (1), B. Pandey (7,8), D. Skoupil (2), K. N. Suzuki (3), L. Tang (7,9), D. Abrams (10), D. Androic (11), K. Aniol (12), C. Ayerbe Gayoso (13), J. Bane (14), S. Barcus (13), J. Barrow (14), V. Bellini (15), H. Bhatt (16), D. Bhetuwal (16), D. Biswas (7), A. Camsonne (9), J. Castellanos (17), J-P. Chen (9), J. Chen (13), S. Covrig (4), D. Chrisman (18,19), R. Cruz-Torres (20), R. Das (21), E. Fuchey (22), K. Gnanvo (10), F. Garibaldi (15,23), T. Gautam (7), J. Gomez (9), P. Gueye (7), T. J. Hague (24), O. Hansen (9), W. Henry (9), F. Hauenstein (25), D. W. Higinbotham (9), C. E. Hyde (25), M. Kaneta (1), C. Keppel (9), T. Kutz (21), N. Lashley-Colthirst (7), S. Li (26,27), H. Liu (28), J. Mammei (28), P. Markowitz (17), R. E. McClellan (9), F. Meddi (15,30), D. Meekins (9), R. Michaels (9), M. Mihovilovi\v{c} (31,32,33), A. Moyer (34), D. Nguyen (20,35), M. Nycz (24), V. Owen (13), C. Palatchi (36), S. Park (21), T. Petkovic (11), S. Premathilake (10), P. E. Reimer (37), J. Reinhold (17), S. Riordan (37), V. Rodriguez (38), C. Samanta (39), S. N. Santiesteban (26), B. Sawatzky (9), S. \v{S}irca (31,32), K. Slifer (26), T. Su (24), Y. Tian (40), Y. Toyama (41), D. Trnkov\'{a} (2), K. Uehara (1), G. M. Urciuoli (15), D. Votaw (18,19), J. Williamson (42), B. Wojtsekhowski (9), S. A. Wood (9), B. Yale (26), Z. Ye (37), J. Zhang (10), X. Zheng (10) ((1) Department of Physics, Graduate School of Science, Tohoku University, Sendai, Miyagi, Japan, (2) Nuclear Physics Institute, CAS, \v{R}e\v{z}/Prague, Czech Republic, (3) Graduate School of Science, Kyoto University, Kyoto, Japan, (4) Department of Physics, Graduate School of Science, Osaka University, Toyonaka, Osaka, Japan, (5) Department of Physics, Graduate School of Science, The University of Tokyo, Hongo, Tokyo, Japan, (6) Quark Nucler Science Institute, Graduate School of Science, The University of Tokyo, Hongo, Tokyo, Japan, (7) Department of Physics, Hampton University, Hampton, Virginia, USA, (8) Department of Physics and Astronomy, Virginia Military Institute, Lexington, Virginia, USA, (9) Thomas Jefferson National Accelerator Facility, Newport News, Virginia, USA, (10) Department of Physics, University of Virginia, Charlottesville, Virginia, USA, (11) Department of Physics & Department of Applied Physics, University of Zagreb, Zagreb, Croatia, (12) Physics and Astronomy Department, California State University, Los Angeles, Califonia, USA, (13) Department of Physics, The College of William and Mary, Virginia, USA, (14) Department of Physics, University of Tennessee, Knoxville, Tennessee, USA, (15) INFN, Sezione di Roma, Rome, Italy, (16) Department of Physics, Mississippi State University, Mississippi State, Mississippi, USA, (17) Department of Physics, Florida International University, Miami, Florida, USA, (18) Department of Physics and Astronomy, Michigan State University, East Lansing, Michigan, USA, (19) National Superconducting Cyclotron Laboratory, Michigan State University, East Lansing, Michigan, USA, (20) Department of Physics, Massachusetts Institute of Technology, Cambridge, Massachusetts, USA, (21) Department of Physics, State University of New York, Stony Brook, New York, USA, (22) Department of Physics, University of Connecticut, Storrs, Connecticut, USA, (23) Istituto Superiore di Sanit\`{a}, Rome, Italy, (24) Department of Physics, Kent State University, Kent, Ohio, USA, (25) Department of Physics, Old Dominion University, Norfolk, Virginia, USA, (26) Department of Physics, University of New Hampshire, Durham, New Hampshire, USA, (27) Nuclear Science Division, Lawrence Berkeley National Laboratory, Berkeley, California, USA, (28) Department of Physics, Columbia University, New York, New York, USA, (29) Department of Physics and Astronomy, University of Manitoba, Winnipeg, Manitoba, Canada, (30) Sapienza University of Rome, Rome, Italy, (31) Faculty of Mathematics and Physics, University of Ljubljana, Ljubljana, Slovenia, (32) Jo\v{z}ef Stefan Institute, Ljubljana, Slovenia, (33) Institut f\"{u}r Kernphysik, Johannes Gutenberg-Universit\"{a}t Mainz, Mainz, Germany, (34) Department of Physics, Christopher Newport University, Newport News, Virginia, USA, (35) University of Education, Hue University, Hue City, Vietnam, (36) Department of Physics, Indiana University, Indiana, USA, (37) Physics Division, Argonne National Laboratory, Lemont, Illinois, USA, (38) Divisi\'{o}n de Ciencias y Tecnologia, Universidad Ana G. M\'{e}ndez, Recinto de Cupey, San Juan, Puerto Rico, (39) Department of Physics & Astronomy, Virginia Military Institute, Lexington, Virginia, USA, (40) Department of Physics, Syracuse University, New York, New York, USA, (41) Center for Muon Science and Technology, Chubu University, Aichi, Japan, (42) School of Physics & Astronomy, University of Glasgow, Glasgow, Scotland, UK)

